Pairing mechanisms for binary stars

Knowledge of the binary population in stellar groupings provides important information about the outcome of the star forming process in different environments. Binarity is also a key ingredient in stellar population studies and is a prerequisite to calibrate the binary evolution channels. In these proceedings we present an overview of several commonly used methods to pair individual stars into binary systems, which we refer to as the pairing function. Many pairing functions are frequently used by observers and computational astronomers, either for the mathematical convenience, or because they roughly describe the expected outcome of the star forming process. We discuss the consequences of each pairing function for the interpretation of observations and numerical simulations. The binary fraction and mass ratio distribution generally depend strongly on the selection of the range in primary spectral type in a sample. These quantities, when derived from a binary survey with a mass-limited sample of target stars, are thus not representative for the population as a whole.

==> abstract.txt <==

Pairing mechanisms for binary stars


M.B.N. Kouwenhoven (1,2), A.G.A. Brown (3), S.P. Goodwin (1), S.F. Portegies Zwart (2), and L. Kaper (2) ( (1) Sheffield, (2) Amsterdam, (3) Leiden)

4 pages, 2 figures, in: Galactic and stellar dynamics in the era of high-resolution surveys, Boily C., Combes F., Hensler G., eds., Strasbourg (France), March 2008, in press (Astron. Nachr.)


Knowledge of the binary population in stellar groupings provides
important information about the outcome of the star forming process in
different environments. Binarity is also a key ingredient in stellar
population studies and is a prerequisite to calibrate the binary
evolution channels. In these proceedings we present an overview of
several commonly used methods to pair individual stars into binary
systems, which we refer to as the pairing function. Many pairing
functions are frequently used by observers and computational
astronomers, either for the mathematical convenience, or because they
roughly describe the expected outcome of the star forming process. We
discuss the consequences of each pairing function for the
interpretation of observations and numerical simulations. The binary
fraction and mass ratio distribution generally depend strongly on the
selection of the range in primary spectral type in a sample. These
quantities, when derived from a binary survey with a mass-limited
sample of target stars, are thus not representative for the population
as a whole.


